Binarity and beyond in A stars I. Survey description and first results of VLTI/GRAVITY observations of VAST targets with high Gaia-Hipparcos accelerations

A-stars are the progenitors of about half of the white dwarfs (WDs) that currently exist. The connection between the multiplicity of A-stars and that of WDs is not known and the observational mapping of both multiplicities are far from complete. Possible companions at separations of tens of AU are particularly poorly explored. We are conducting a near-infrared interferometric survey with VLTI/GRAVITY of twenty out of 108 southern A stars within the VAST sample which show large Gaia-Hipparcos proper motion changes suggestive of a $M \sim 1 M_{\odot}$ companion at separations of $1-20$ AU. In this paper, we detail our sample selection and report on the interferometric detection of $8_{-0}^{+2}$ new stars (including four high multiplicity (3+) systems) in a partial sample of 13 targets. Moreover, we also conduct a common proper motion search for the 108 A stars using Gaia eDR3 and which resulted in 10 new detections and confirmation of several previous Adaptive Optics companions as physical. We discuss our preliminary results in the context of the separation distribution of A stars and implications for the multiplicity of WDs. In particular, we find that (i) the apparent suppression of companions to A stars below about 30-50 AU is very likely due to an observational bias, (ii) the fact that 4 of the 6 closest WDs have a companion within a few tens of AU is a statistical fluke but 10-20 such binaries are likely still missing within 20 pc, (iii) a large fraction of such systems likely had high multiplicity (3+) progenitors with very close ($< 1$ AU) companions to the primary A star, and must therefore have undergone non-trivial evolution.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
